Classification of Label-Regular Directed Trees up to Almost Isomorphism

This paper outlines a method to determine whether two label-regular directed trees, are isomorphic and when they are almost isomorphic. The approach involves reinterpreting label-regular directed trees as universal covers of rooted graphs. This allows us associate a unique graph with each isomorphism class of a label-regular directed tree. Additionally, by examining the graph monoid we can verify when two unfolding graphs produce almost isomorphic unfolding trees, thereby classifying unfolding trees up to almost isomorphism.

==> spider_product.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={red_dot}] (1) at (0, 0) {};
		\node [style={green_dot}] (2) at (4.25, 3) {};
		\node [style={green_dot}] (3) at (8.25, 3.75) {};
		\node [style={green_dot}] (4) at (3.25, 6) {};
		\node [style={green_dot}] (5) at (7, 7.25) {};
		\node [style={blue_dot}] (6) at (2.5, -6) {};
		\node [style={blue_dot}] (7) at (6.5, -3.25) {};
		\node [style={blue_dot}] (8) at (7.5, -7.75) {};
		\node [style={yellow_dot}] (9) at (-7, -4) {};
		\node [style={orange_dot}] (10) at (-4.25, 4.25) {};
		\node [style={orange_dot}] (11) at (-3.75, 9) {};
		\node [style={orange_dot}] (12) at (-7.75, 8.5) {};
		\node [style={orange_dot}] (13) at (-4.25, 7.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow, bend right] (1) to (2);
		\draw [style=arrow, bend left] (1) to (4);
		\draw [style=arrow] (2) to (4);
		\draw [style=arrow, bend left=15] (2) to (3);
		\draw [style=arrow] (4) to (5);
		\draw [style=arrow] (5) to (3);
		\draw [style=arrow, bend left=15] (3) to (2);
		\draw [style=arrow] (3) to (4);
		\draw [style=arrow, bend right] (1) to (6);
		\draw [style=arrow, bend left] (1) to (7);
		\draw [style=arrow, in=135, out=45, loop] (5) to ();
		\draw [style=arrow] (6) to (8);
		\draw [style=arrow, bend right] (7) to (8);
		\draw [style=arrow, in=-90, out=-180, loop] (6) to ();
		\draw [style=arrow, bend right=45] (8) to (7);
		\draw [style=arrow, bend right] (1) to (9);
		\draw [style=arrow, bend left] (1) to (9);
		\draw [style=arrow] (1) to (9);
		\draw [style=arrow, in=-105, out=165, loop] (9) to ();
		\draw [style=arrow, in=-75, out=165] (1) to (10);
		\draw [style=arrow, bend right=15] (1) to (11);
		\draw [style=arrow] (11) to (12);
		\draw [style=arrow, in=135, out=45, loop] (11) to ();
		\draw [style=arrow, bend left, looseness=1.25] (10) to (13);
		\draw [style=arrow] (10) to (12);
		\draw [style=arrow, bend left] (13) to (10);
		\draw [style=arrow] (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> spider_product_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={red_dot}] (0) at (0, 0) {};
		\node [style={blue_dot}] (1) at (2, 4) {};
		\node [style={blue_dot}] (2) at (4, 2) {};
		\node [style={blue_dot}] (3) at (5, 5) {};
		\node [style={yellow_dot}] (4) at (3.25, -3.75) {};
		\node [style={green_dot}] (5) at (-4.25, 2) {};
		\node [style={green_dot}] (6) at (-4.25, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (0) to (5);
		\draw [style=arrow] (0) to (6);
		\draw [style=arrow, in=120, out=-120, looseness=1.25] (5) to (6);
		\draw [style=arrow, in=-135, out=-45, loop] (6) to ();
		\draw [style=arrow, bend right] (6) to (5);
		\draw [style=arrow] (0) to (1);
		\draw [style=arrow] (0) to (2);
		\draw [style=arrow] (1) to (2);
		\draw [style=arrow] (2) to (3);
		\draw [style=arrow] (3) to (1);
		\draw [style=arrow, in=90, out=0, loop] (3) to ();
		\draw [style=arrow, in=105, out=-15] (0) to (4);
		\draw [style=arrow, in=165, out=-75, looseness=1.25] (0) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

